New developments in event generator tuning techniques

Data analyses in hadron collider physics depend on background simulations performed by Monte Carlo (MC) event generators. However, calculational limitations and non-perturbative effects require approximate models with adjustable parameters. In fact, we need to simultaneously tune many phenomenological parameters in a high-dimensional parameter-space in order to make the MC generator predictions fit the data. It is desirable to achieve this goal without spending too much time or computing resources iterating parameter settings and comparing the same set of plots over and over again. We present extensions and improvements to the MC tuning system, Professor, which addresses the aforementioned problems by constructing a fast analytic model of a MC generator which can then be easily fitted to data. Using this procedure it is for the first time possible to get a robust estimate of the uncertainty of generator tunings. Furthermore, we can use these uncertainty estimates to study the effect of new (pseudo-) data on the quality of tunings and therefore decide if a measurement is worthwhile in the prospect of generator tuning. The potential of the Professor method outside the MC tuning area is presented as well.

==> images/CDF_2008_LEADINGJETS_d01-x01-y01.dat <==
# BEGIN PLOT
DrawOnly=REF/REF/CDF_2008_LEADINGJETS/d01-x01-y01 /MC_LHC_LEADINGJETS/trans-nchg
Title=Transverse region charged particle density
RatioPlotReference=REF/REF/CDF_2008_LEADINGJETS/d01-x01-y01
RatioPlot=0
LogY=0
XLabel=$p_T(\text{leading jet})$ / GeV
YLabel=$\langle N_\text{ch} / \text{d}\eta\,\text{d}\phi \rangle$
Legend=1
LegendXPos=.5
XMax=100
YMax=2.4
# END PLOT

# BEGIN HISTOGRAM REF/REF/CDF_2008_LEADINGJETS/d01-x01-y01
ErrorBars=1
PolyMarker=*
Title=CDF Run $\textsc{II}~(\mathrm{p}\bar{\mathrm{p}})$ 
0.000000e+00	5.000000e+00	3.054000e-01	4.280000e-02
5.000000e+00	1.000000e+01	4.169000e-01	7.830000e-02
1.000000e+01	1.500000e+01	6.551000e-01	1.243000e-01
1.500000e+01	2.000000e+01	7.869000e-01	1.528000e-01
2.000000e+01	2.500000e+01	7.919000e-01	1.217000e-01
2.500000e+01	3.000000e+01	7.762000e-01	3.530000e-02
3.000000e+01	3.500000e+01	7.406000e-01	3.180000e-02
3.500000e+01	4.000000e+01	7.164000e-01	2.390000e-02
4.000000e+01	5.000000e+01	7.147000e-01	2.250000e-02
5.000000e+01	6.000000e+01	7.174000e-01	2.340000e-02
6.000000e+01	7.000000e+01	7.214000e-01	2.490000e-02
7.000000e+01	8.000000e+01	7.252000e-01	2.540000e-02
8.000000e+01	9.000000e+01	7.343000e-01	2.540000e-02
9.000000e+01	1.000000e+02	7.399000e-01	2.650000e-02
1.000000e+02	1.100000e+02	7.464000e-01	2.550000e-02
1.100000e+02	1.200000e+02	7.513000e-01	2.590000e-02
1.200000e+02	1.300000e+02	7.551000e-01	2.540000e-02
1.300000e+02	1.400000e+02	7.660000e-01	2.840000e-02
1.400000e+02	1.500000e+02	7.689000e-01	2.910000e-02
1.500000e+02	1.600000e+02	7.728000e-01	2.880000e-02
1.600000e+02	1.700000e+02	7.750000e-01	3.020000e-02
1.700000e+02	1.800000e+02	7.782000e-01	3.100000e-02
1.800000e+02	1.900000e+02	7.765000e-01	3.280000e-02
1.900000e+02	2.000000e+02	7.846000e-01	2.930000e-02
2.000000e+02	2.200000e+02	7.756000e-01	3.220000e-02
2.200000e+02	2.400000e+02	7.878000e-01	3.310000e-02
2.400000e+02	2.600000e+02	7.654000e-01	4.420000e-02
2.600000e+02	2.800000e+02	7.893000e-01	3.590000e-02
2.800000e+02	3.000000e+02	7.706000e-01	4.570000e-02
3.000000e+02	3.200000e+02	7.596000e-01	4.540000e-02
3.200000e+02	3.400000e+02	7.634000e-01	4.260000e-02
3.400000e+02	3.600000e+02	7.244000e-01	4.540000e-02
3.600000e+02	3.800000e+02	7.523000e-01	6.490000e-02
3.800000e+02	4.000000e+02	6.556000e-01	1.005000e-01
# END HISTOGRAM

# BEGIN HISTOGRAM /MC_LHC_LEADINGJETS/trans-nchg
AidaPath=/MC_LHC_LEADINGJETS/trans-nchg
Title=Jimmy (pp), Professor tune, $\sqrt{s}$ = 7TeV
ErrorBars=1
LineColor=blue
LineStyle=solid
## xlow  	xhigh   	yval    	yerrminus	yerrplus
0.000000e+00	1.000000e+01	4.170476e-01	1.072501e-02	1.072501e-02
1.000000e+01	2.000000e+01	8.491643e-01	2.801203e-02	2.801203e-02
2.000000e+01	3.000000e+01	1.378489e+00	6.374509e-02	6.374509e-02
3.000000e+01	4.000000e+01	1.561532e+00	7.936764e-02	7.936764e-02
4.000000e+01	5.000000e+01	1.582744e+00	7.944392e-02	7.944392e-02
5.000000e+01	6.000000e+01	1.538945e+00	6.002697e-02	6.002697e-02
6.000000e+01	7.000000e+01	1.544688e+00	4.446465e-02	4.446465e-02
7.000000e+01	8.000000e+01	1.535239e+00	6.387723e-02	6.387723e-02
8.000000e+01	9.000000e+01	1.603035e+00	6.409914e-02	6.409914e-02
9.000000e+01	1.000000e+02	1.559756e+00	9.282726e-02	9.282726e-02
1.000000e+02	1.100000e+02	1.581982e+00	1.252047e-01	1.252047e-01
1.100000e+02	1.200000e+02	1.423278e+00	1.814594e-01	1.814594e-01
1.200000e+02	1.300000e+02	1.563154e+00	1.801641e-01	1.801641e-01
1.300000e+02	1.400000e+02	1.631074e+00	2.774147e-01	2.774147e-01
# END HISTOGRAM


==> images/bandplots/stat_nops.dat <==
# BEGIN PLOT
#DrawOnly=cl95 cl68 MC_LHC_LEADINGTRACK.aida/MC_LHC_LEADINGTRACK/pnchg
DrawOnly=cl95 cl68 
Title=Transverse region charged particle density
RatioPlotReference=MC_LHC_LEADINGTRACK.aida/MC_LHC_LEADINGTRACK/pnchg
RatioPlot=0
LogY=0
XLabel=$p_\perp(\text{leading track}) /\text{GeV}$
YLabel=$\langle p_\perp^\text{track} \rangle / \text{GeV}$
Legend=1
LegendXPos=0.85
LegendYPos=0.30
XMin=0
XMax=10
YMin=0
YMax=1
# END PLOT

# BEGIN HISTOGRAM MC_LHC_LEADINGTRACK.aida/MC_LHC_LEADINGTRACK/pnchg
ErrorBars=1
LineColor=black
LineStyle=solid
Title=Jimmy pseudodata, 1M events
5.000000e-01	1.450000e+00	4.492810e-02	3.737180e-04
1.450000e+00	2.400000e+00	2.368350e-01	8.997020e-04
2.400000e+00	3.350000e+00	5.326160e-01	2.056070e-03
3.350000e+00	4.300000e+00	7.064840e-01	3.740330e-03
4.300000e+00	5.250000e+00	7.732540e-01	6.005710e-03
5.250000e+00	6.200000e+00	8.075090e-01	9.123630e-03
6.200000e+00	7.150000e+00	8.499270e-01	1.345520e-02
7.150000e+00	8.100000e+00	8.370240e-01	1.816380e-02
8.100000e+00	9.050000e+00	8.421830e-01	2.508670e-02
9.050000e+00	1.000000e+01	8.698970e-01	3.181010e-02
# END HISTOGRAM

# BEGIN HISTOGRAM cl95
ErrorBands=1
ErrorBandColor=blue!40!
LineStyle=none
Title=CL=95\%
5.000000e-01	1.450000e+00	0.044199	0.002762
1.450000e+00	2.400000e+00	0.236188	0.006906
2.400000e+00	3.350000e+00	0.531768	0.023481
3.350000e+00	4.300000e+00	0.700276	0.037293
4.300000e+00	5.250000e+00	0.766575	0.042818
5.250000e+00	6.200000e+00	0.798343	0.041436
6.200000e+00	7.150000e+00	0.813536	0.040055
7.150000e+00	8.100000e+00	0.825967	0.038674
8.100000e+00	9.050000e+00	0.837017	0.041436
9.050000e+00	1.000000e+01	0.842541	0.035912
# END HISTOGRAM


# BEGIN HISTOGRAM cl68
ErrorBands=1
ErrorBandColor=blue!80!
LineStyle=none
Title=CL=68\%
5.000000e-01	1.450000e+00	0.045580	0.001381
1.450000e+00	2.400000e+00	0.237569	0.002762
2.400000e+00	3.350000e+00	0.531768	0.012431
3.350000e+00	4.300000e+00	0.700276	0.017956
4.300000e+00	5.250000e+00	0.766575	0.020718
5.250000e+00	6.200000e+00	0.796961	0.020718
6.200000e+00	7.150000e+00	0.813536	0.020718
7.150000e+00	8.100000e+00	0.825967	0.019337
8.100000e+00	9.050000e+00	0.835635	0.020718
9.050000e+00	1.000000e+01	0.839779	0.016575
# END HISTOGRAM


==> images/bandplots/stat_withps.dat <==
# BEGIN PLOT
DrawOnly=cl95 cl68 MC_LHC_LEADINGTRACK.aida/MC_LHC_LEADINGTRACK/pnchg
Title=Transverse region charged particle density
RatioPlotReference=MC_LHC_LEADINGTRACK.aida/MC_LHC_LEADINGTRACK/pnchg
RatioPlot=0
LogY=0
XLabel=$p_\perp(\text{leading track}) /\text{GeV}$
YLabel=$\langle p_\perp^\text{track} \rangle / \text{GeV}$
Legend=1
LegendXPos=0.85
LegendYPos=0.30
XMin=0
XMax=10
YMin=0
YMax=1
# END PLOT

# BEGIN HISTOGRAM MC_LHC_LEADINGTRACK.aida/MC_LHC_LEADINGTRACK/pnchg
ErrorBars=1
LineColor=black
LineStyle=solid
Title=Jimmy pseudodata, 1M events
5.000000e-01	1.450000e+00	4.492810e-02	3.737180e-04
1.450000e+00	2.400000e+00	2.368350e-01	8.997020e-04
2.400000e+00	3.350000e+00	5.326160e-01	2.056070e-03
3.350000e+00	4.300000e+00	7.064840e-01	3.740330e-03
4.300000e+00	5.250000e+00	7.732540e-01	6.005710e-03
5.250000e+00	6.200000e+00	8.075090e-01	9.123630e-03
6.200000e+00	7.150000e+00	8.499270e-01	1.345520e-02
7.150000e+00	8.100000e+00	8.370240e-01	1.816380e-02
8.100000e+00	9.050000e+00	8.421830e-01	2.508670e-02
9.050000e+00	1.000000e+01	8.698970e-01	3.181010e-02
# END HISTOGRAM

# BEGIN HISTOGRAM cl95
ErrorBands=1
ErrorBandColor=blue!40!
LineStyle=none
Title=CL=95\%
5.000000e-01	1.450000e+00	0.044468	0.002748
1.450000e+00	2.400000e+00	0.238104	0.005476
2.400000e+00	3.350000e+00	0.533952	0.013789
3.350000e+00	4.300000e+00	0.706870	0.020695
4.300000e+00	5.250000e+00	0.773406	0.023492
5.250000e+00	6.200000e+00	0.805451	0.022105
6.200000e+00	7.150000e+00	0.820922	0.023417
7.150000e+00	8.100000e+00	0.833636	0.022117
8.100000e+00	9.050000e+00	0.844853	0.022117
9.050000e+00	1.000000e+01	0.850626	0.019349
# END HISTOGRAM


# BEGIN HISTOGRAM cl68
ErrorBands=1
ErrorBandColor=blue!80!
LineStyle=none
Title=CL=68\%
5.000000e-01	1.450000e+00	0.044482	0.002693
1.450000e+00	2.400000e+00	0.236792	0.004181
2.400000e+00	3.350000e+00	0.533964	0.005606
3.350000e+00	4.300000e+00	0.705475	0.011110
4.300000e+00	5.250000e+00	0.771967	0.011038
5.250000e+00	6.200000e+00	0.805361	0.011053
6.200000e+00	7.150000e+00	0.819468	0.013769
7.150000e+00	8.100000e+00	0.833543	0.011027
8.100000e+00	9.050000e+00	0.844908	0.011087
9.050000e+00	1.000000e+01	0.850650	0.011044
# END HISTOGRAM


==> images/bandplots/sys_nops.dat <==
# BEGIN PLOT
#DrawOnly=cl95 cl68 MC_LHC_LEADINGTRACK.aida/MC_LHC_LEADINGTRACK/pnchg
DrawOnly=cl95 cl68 
Title=Transverse region charged particle density
RatioPlotReference=MC_LHC_LEADINGTRACK.aida/MC_LHC_LEADINGTRACK/pnchg
RatioPlot=0
LogY=0
XLabel=$p_\perp(\text{leading track}) /\text{GeV}$
YLabel=$\langle p_\perp^\text{track} \rangle / \text{GeV}$
Legend=1
LegendXPos=0.85
LegendYPos=0.30
XMin=0
XMax=10
YMin=0
YMax=1
# END PLOT

# BEGIN HISTOGRAM MC_LHC_LEADINGTRACK.aida/MC_LHC_LEADINGTRACK/pnchg
ErrorBars=1
LineColor=black
LineStyle=solid
Title=Jimmy pseudodata, 1M events
5.000000e-01	1.450000e+00	4.492810e-02	3.737180e-04
1.450000e+00	2.400000e+00	2.368350e-01	8.997020e-04
2.400000e+00	3.350000e+00	5.326160e-01	2.056070e-03
3.350000e+00	4.300000e+00	7.064840e-01	3.740330e-03
4.300000e+00	5.250000e+00	7.732540e-01	6.005710e-03
5.250000e+00	6.200000e+00	8.075090e-01	9.123630e-03
6.200000e+00	7.150000e+00	8.499270e-01	1.345520e-02
7.150000e+00	8.100000e+00	8.370240e-01	1.816380e-02
8.100000e+00	9.050000e+00	8.421830e-01	2.508670e-02
9.050000e+00	1.000000e+01	8.698970e-01	3.181010e-02
# END HISTOGRAM

# BEGIN HISTOGRAM cl95
ErrorBands=1
ErrorBandColor=red!30!yellow!90
LineStyle=none
Title=CL=95\%
5.000000e-01	1.450000e+00	0.046832	0.002755
1.450000e+00	2.400000e+00	0.234160	0.011019
2.400000e+00	3.350000e+00	0.513774	0.034435
3.350000e+00	4.300000e+00	0.679063	0.053719
4.300000e+00	5.250000e+00	0.746556	0.057851
5.250000e+00	6.200000e+00	0.779614	0.063361
6.200000e+00	7.150000e+00	0.797521	0.056474
7.150000e+00	8.100000e+00	0.807163	0.060606
8.100000e+00	9.050000e+00	0.822314	0.059229
9.050000e+00	1.000000e+01	0.829201	0.057851
# END HISTOGRAM


# BEGIN HISTOGRAM cl68
ErrorBands=1
ErrorBandColor=red!90!yellow!90
LineStyle=none
Title=CL=68\%
5.000000e-01	1.450000e+00	0.046832	0.002755
1.450000e+00	2.400000e+00	0.234160	0.005510
2.400000e+00	3.350000e+00	0.516529	0.017906
3.350000e+00	4.300000e+00	0.680441	0.027548
4.300000e+00	5.250000e+00	0.749311	0.027548
5.250000e+00	6.200000e+00	0.780992	0.031680
6.200000e+00	7.150000e+00	0.798898	0.027548
7.150000e+00	8.100000e+00	0.807163	0.030303
8.100000e+00	9.050000e+00	0.822314	0.028926
9.050000e+00	1.000000e+01	0.831956	0.027548
# END HISTOGRAM


==> images/bandplots/sys_withps.dat <==
# BEGIN PLOT
DrawOnly=cl95 cl68 MC_LHC_LEADINGTRACK.aida/MC_LHC_LEADINGTRACK/pnchg
#DrawOnly=cl95 cl68 
Title=Transverse region charged particle density
RatioPlotReference=MC_LHC_LEADINGTRACK.aida/MC_LHC_LEADINGTRACK/pnchg
RatioPlot=0
LogY=0
XLabel=$p_\perp(\text{leading track}) /\text{GeV}$
YLabel=$\langle p_\perp^\text{track} \rangle / \text{GeV}$
Legend=1
LegendXPos=0.85
LegendYPos=0.30
XMin=0
XMax=10
YMin=0
YMax=1
# END PLOT

# BEGIN HISTOGRAM MC_LHC_LEADINGTRACK.aida/MC_LHC_LEADINGTRACK/pnchg
ErrorBars=1
LineColor=black
LineStyle=solid
Title=Jimmy pseudodata, 1M events
5.000000e-01	1.450000e+00	4.492810e-02	3.737180e-04
1.450000e+00	2.400000e+00	2.368350e-01	8.997020e-04
2.400000e+00	3.350000e+00	5.326160e-01	2.056070e-03
3.350000e+00	4.300000e+00	7.064840e-01	3.740330e-03
4.300000e+00	5.250000e+00	7.732540e-01	6.005710e-03
5.250000e+00	6.200000e+00	8.075090e-01	9.123630e-03
6.200000e+00	7.150000e+00	8.499270e-01	1.345520e-02
7.150000e+00	8.100000e+00	8.370240e-01	1.816380e-02
8.100000e+00	9.050000e+00	8.421830e-01	2.508670e-02
9.050000e+00	1.000000e+01	8.698970e-01	3.181010e-02
# END HISTOGRAM

# BEGIN HISTOGRAM cl95
ErrorBands=1
ErrorBandColor=red!30!yellow!90
LineStyle=none
Title=CL=95\%
5.000000e-01	1.450000e+00	0.047086	0.002726
1.450000e+00	2.400000e+00	0.237416	0.005452
2.400000e+00	3.350000e+00	0.531072	0.006827
3.350000e+00	4.300000e+00	0.704897	0.009593
4.300000e+00	5.250000e+00	0.775347	0.013794
5.250000e+00	6.200000e+00	0.807347	0.020598
6.200000e+00	7.150000e+00	0.825475	0.019275
7.150000e+00	8.100000e+00	0.834080	0.019344
8.100000e+00	9.050000e+00	0.849470	0.026217
9.050000e+00	1.000000e+01	0.856640	0.030326
# END HISTOGRAM

# BEGIN HISTOGRAM cl68
ErrorBands=1
ErrorBandColor=red!90!yellow!90
LineStyle=none
Title=CL=68\%
5.000000e-01	1.450000e+00	0.047077	0.002712
1.450000e+00	2.400000e+00	0.238880	0.004173
2.400000e+00	3.350000e+00	0.531136	0.004204
3.350000e+00	4.300000e+00	0.706295	0.002818
4.300000e+00	5.250000e+00	0.775332	0.005492
5.250000e+00	6.200000e+00	0.810056	0.009625
6.200000e+00	7.150000e+00	0.826853	0.009616
7.150000e+00	8.100000e+00	0.835362	0.009636
8.100000e+00	9.050000e+00	0.849465	0.012437
9.050000e+00	1.000000e+01	0.859311	0.016538
# END HISTOGRAM


==> images/meanplateau/MC_LHC_LEADINGJETS_trans-nchg.dat <==
# BEGIN PLOT
Title=Height of plateau in transverse charged particle density
XLabel=$\sqrt{s}$ / GeV
YLabel=$\langle \langle N_\text{ch}/\mathrm{d}{\eta}\mathrm{d}{\phi}\rangle\rangle$
XMin=100
XMax=20000
YMax=2.5
LogX=1
LogY=0
Legend=1
LegendXPos=0.52
LegendYPos=0.95
CustomLegend=errors enlarged 10${}\times$ for visibility
# END PLOT

# BEGIN SPECIAL labels
\rput\physicscoor(10000,1.3){LHC}
\rput\physicscoor(1400,0.45){Tevatron}
\rput\physicscoor(200,0.45){RHIC $pp$}
# END SPECIAL

# BEGIN HISTOGRAM 95.aida/MC_LHC_LEADINGJETS/trans-nchg
ErrorBands=1
ErrorBandColor=cyan
LineColor=red
LineStyle=solid
Title=CL=95\%
## To get from x-values to the bin width, you can use
## print "%d\t%d" %(exp(log(x)-0.037), exp(log(x)+0.037))
##
## Bin centres are at:
# 200
# 630
# 900
# 1800
# 1960
# 2360
# 5000
# 7000
# 10000
# 14000
192	207	2.550632e-01	1.773700e-02
607	653	5.235964e-01	4.951600e-02
867	933	6.475273e-01	5.647650e-02
1734	1867	8.364585e-01	7.328721e-02
1888	2033	8.799837e-01	7.129036e-02
2274	2448	9.517307e-01	7.876056e-02
4818	5188	1.310357e+00	1.278356e-01
6745	7263	1.535789e+00	1.564090e-01
9636	10376	1.793737e+00	1.836546e-01
13491	14527	2.161609e+00	2.384293e-01
# END HISTOGRAM

